Far-ultraviolet investigation into the galactic globular cluster M30 (NGC 7099): II. Potential X-ray counterparts and variable sources

We present a far-ultraviolet (FUV) study of the globular cluster M30 (NGC 7099). The images were obtained using the Advanced Camera for Surveys (ACS/SBC, F150LP, FUV) and the Wide Field Planetary Camera 2 (WFPC2, F300W, UV) on board the Hubble Space Telescope (HST). We compare the catalogue of FUV objects to ten known X-ray sources and find six confident matches of two cataclysmic variables (CVs), one RS CVn, one red giant with strong FUV emission and two sources only detected in the FUV. We also searched for variable sources in our dataset and found a total of seven blue stragglers (BSs), four horizontal branch (HB) stars, five red giant branch stars, 28 main sequence stars and four gap objects that demonstrated variability. One BS star is a known W-UMa contact binary, one of the gap objects is a known CV identified in this work to be a dwarf nova, and the three other gap sources are weak variables. The periods and positions of two of the variable HB stars match them to two previously known RR Lyrae variables of types RRab and RRc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
